Specification-Guided Component-Based Synthesis from Effectful Libraries

Component-based synthesis seeks to build programs using the APIs provided by a set of libraries. Oftentimes, these APIs have effects, which make it challenging to reason about the correctness of potential synthesis candidates. This is because changes to global state made by effectful library procedures affect how they may be composed together, yielding an intractably large search space that can confound typical enumerative synthesis techniques. If the nature of these effects are exposed as part of their specification, however, deductive synthesis approaches can be used to help guide the search for components. In this paper, we present a new specification-guided synthesis procedure that uses Hoare-style pre- and post-conditions to express fine-grained effects of potential library component candidates to drive a bi-directional synthesis search strategy. The procedure alternates between a forward search process that seeks to build larger terms given an existing context but which is otherwise unaware of the actual goal, alongside a backward search mechanism that seeks terms consistent with the desired goal but which is otherwise unaware of the context from which these terms must be synthesized. To further improve efficiency and scalability, we integrate a conflict-driven learning procedure into the synthesis algorithm that provides a semantic characterization of previously encountered unsuccessful search paths that is used to prune the space of possible candidates as synthesis proceeds. We have implemented our ideas in a tool called Cobalt and demonstrate its effectiveness on a number of challenging synthesis problems defined over OCaml libraries equipped with effectful specifications.

==> data.csv <==
%% LaTeX2e file `data.csv'
%% generated by the `filecontents' environment
%% from source `paper' on 2021/11/14.
%%
A,  B,  C,  D
5,  10, 17, 12
10, 9,  27, 21
15, 33, 33, 27
20, 32, 70, 69
25, 32, 102,    60
30, 44, 108,    57
35, 54, 123,    100



==> fig/res.csv <==
index,Time-A,Time-BW,Size
D1,1.95,21.13,13
D2,2.81,19.46,13
D3,162,300,16
D4,258,300,16
D5,277,300,25
D6,1.06,0.76,12
D7,5.61,4.37,12
D8,1.4,1.88,13
D9,4.85,2.62,28
D10,13.22,9.84,22
D11,5.24,5.82,28
I1,0.75,0.8,6
I2,20.43,19.45,17
I3,2.27,6.34,12
I4,5.2,8.99,19
I5,5.04,6.6,29
I6,1.27,0.4,11
I7,8.85,4.19,18
I8,17.13,13.25,15
I9,0.64,0.75,9
I10,1.98,1.68,25
I11,5.7,9.08,38
P1,0.46,0.42,15
P2,0.61,0.57,12
P3,2.04,2.01,28
P4,2.32,11.88,12
P5,80,300,15
P6,2.26,7.8,12

==> rebuttal.txt <==
Questions Common to all reviewers:
Setup : 
The setup for Cobalt is as follows:

1) Benchmark selection : 
We are provided with verified effect libraries, with effectful specifications,
as a part of an orthogonal verification work.
We have used libraries from earlier verification works in our evaluation (please see Sec 5.1), 
but Cobalt can also be used
with other verified effectful libraries like VOCAL[], JS libraies 
in F*[], verified P4 parsers[], etc. 
Thus, we do NOT need to mannually provide specificatiosn for the libraries.

2) User input: 
Cobalt user provides declarative specifications for the synthesis goal and the user may be agnostic 
about the library specifications, e.g. a user will know nothing about uniqueness constraints on the table in 
Fig 1.

3) Cobalt output: 
Cobalt synthesizes non-trivial programs using the libraries and control flow syntax in 
the language. E.g. Cobalt synthesizes programs with #components ranging from 2 to 6, maintianing the invariants required by the libraries.



Scalability and Evaluation:
We answer the scalability question in a fundamental way, based on the quality of specifications 
in the library, we make the following claims and evidences:

1) Precise Hoare-Style specifications naturally filter by rules for function calls, FW-Call, BW-call and CDCL: 
Increasing the number of library functions with rich and precise specifications, does not 
effect the scalability of Cobalt, as these specifications in these functions allow efficient 
filtering using the synthesis rules in FW_Call, BW_Call, CDCL etc.

To support this argument empirically, we instrumented our system to output number of 
choices filtered by Cobalt against those taken (and may be later backtracked) and found 
that overall for all the Benchmarks Cobalt filtered 1478 choices, while taking only 117 choices.

To quantitavley see the effect of this efficient filtering
We ran another experiment where we merged the libraries for each domain in a single library (with 45 effectful methods), and
found, that Cobalt performance is not effected much (an increase of 4% on average). This is 
due to the fact that, a database method with specifications unrelated to a goal-spec in Table, will be filtered 
out early in the synthesis. 

2) For libraries with weaker specifications, the synthesis is biased towards functions with 
more information in specifications, meaning an effectful function will be given priority.

To support this argument, we performed another experiment, where we imported a purely functional 
librarie from Hoogle+[], a component based synthesis for Haskell libraies, with total of 105 functions, 
gave them trivial Hoare-type 
specifications to make them amenable to Cobalt and ran each of our Benchmarks in a new library 
(Hoogle+ + Combined-Cobalt), with total 150 functions, and found that Most of the imported libraries 
are filtered as their specifications are too weak, Cobalt does not try them untill it has exhausted 
more richer types and the penalty on runtime is approximately 10%.


Common for Reviewers 1, 2
Usability : 
Cobalt is useful in scenarios where we have a moderate number of components but reasoning 
about programs written using these components is challenging. We envision cobalt to be used to 
synthesize correct-by-construction programs using verified effectful libraries like JS* in F*[],
Verified P4 programs [].

Further, R2's argument regarding I/O specs vs formal specs are correct in domains like data wrangling, 
specifying effectful goals using
I/O is not always easy, for instance, consider the  spec for the motivational example containing 
membership and size predicates (line 245), or more complex specifications for databases (Query D1-D11 in supplemental material), 
it is not clear how one can capture a property like membership using a single or a group or I/O.

However, we emphasize that Cobalt has limations like any other synthesis work based on SMT solvers like Synquid[]

Novelty :
1. Our FW and BW, synthesis (may be a better name than traditional bi-directionality) based on strongest-post and weakest-precondition based effectful reasoning 
is particularly new. Further, our problem of component-based synthesis from effect specifications is also 
novel in our knowledge. 

2. CDCL : We use the similar name 
conflict driven learning as in [6] as both [6] and us are adopting the technique from CDCL, 
however, effectful scenario is particularly more challenging than [6] in terms of 
1) The complexity of formulas learnt and discharged to solvers 
(propositional formulas over the components ci) in [6] vs Formulas from EULFA theories (CDCL_LERAN rule in Fig 9), 
2) Using the formulas for pruning infeasible paths, a global inconsistency check in [6] vs 
performing a path sensitive implications (CDCL_CHOICE rule Fig 9) 

Common for R2 and R4:
Comparision with other-tools : 
We indeed tried to make a more closer comparision with other component based synthesis tools. The 
most feasible was the TyGuS[], a Haskell version of SyPet [8], since it has types close to Cobalt (apart from the effectful types).
Unfortunately, using Cobalt on their benhcmarks was not possible (in a meaningful way) as 
their libraies do not have effect.
On the other hand, applying their tool on our libraries cannot be done, since 
their tool has a pre-defined set of libraries which cannot be extened (based on the communications
with the author.) 


Reviewer Specific Replies : 
R3 :
1. Small-footprint : 
Small-footprint implies local specifications (see local footprint in formal reasoning), Our specifications 
indeed have local specifications, e.g. please see Fig 1, where add_tbl, only specifies changes to size and 
membership, but does not specify the minmax property not modied by add_tbl.

2. Library-specifications effort : We do not write library specifications mannually and import them from other verification works 
from different sources, thus, there is no burden of writing library specs mannually.

3. Complexity of programs : Figure 10, shows the size of synthesized programs in terms of # AST nodes,
The sizes of these programs are comparable to other component based synthesis works like [8,12] (Please refer Fig 8 in [8] and Table 1 in [12])

4. Scalability : Discussed earlier.


R4 :

Format : Thankyou, we certainly did NOT modify the format, this must be an error, we will surely address this in our revised 
version. 

Tests for Synthesis : An example unsound program for the goal2 in Fig 1 would be 
    add (s), as this violates the uniqueness constraint for the add_tbl library. 
    Unfortunately, writing tests to filter this program will not be possible for the user, as 
    a) she must be aware of the specification for each library function, b) write test differentaiting 
    each pre-condition in library function.

k-value : Yes, we used k=5  for experiments.

963 : No, we wish to maximize the size of term generated in BW search, and greedily apply BW-rules
till possible. 

CDCL_CHOICE : We bias the choice with maximum overlap with the current goal specification, where 
overlap is calculated using the set of Qualifiers in the specifications. This heuristic we found 
efficiently filters unrelated functions (see our new trials to test Scalability as well)

Comparision with other-tools : 
We indeed tries to make a more closer comparision with other component based synthesis tools. The 
most feasible was the TyGuS[], a Haskell version of SyPet [8], since it has types close to Cobalt (apart from the effectful types).
Unfortunately, using Cobalt on their benhcmarks was not possible (in a meaningful way) as 
their libraies do not have effect.
On the other hand, applying their tool on our libraries cannot be done, since 
their tool has a pre-defined set of libraries which cannot be extened (based on the communications
with the author.) 

NO-CDCL Version : Infact we did run NO-CDCL version of the forward for several (10) benhcmarks but could not accomodate 
the full results in the main paper: Our results clearly show, that NO-CDCL version is substantially 
less efficient than the CDCL: 
(*Give a number *)



R1 : 

Writing : 

-Fig 4 is unreadable : 
Figure 4, shows the low-level view of the actual formula discharged to the solver 
for the discrimination checking in motivational example (as described at line 661-662), 
may be this makes it hard to parse. The text (lins 649 - 651) shows a more high-level view of this formula, while the preceding paragraph (lines 594-648) discusses the generation of this formula.
In the revised version we will highlight these formulas to be more readable ... TODO what else

-Bw-call rule applications and chaining 
The backward call rule also **applies** on effectful components, 
for instance the database benchmarks (D3, D4, D5), Imperative benchmarks (I3). 
In principle, if a library spec is precise enough to imply the given goal post-condition 
in an environment generated by the goal argument types and forward-synthesis generated term, 
the backward call-rule can be applieds.

Many bechmarks sequence multiple method calls in a backward-reasoning. 
In fact, black bars in Figure 10, represents cases where BW-alone can find a solution.

Technical :

-Choosing call arguments in BW-rule:

Please refer Fig 7, Rule BW_Call, In the case you mentioned, there are two scenarios: 1) In most empirical cases, the arguments annotated type will be a Basetype (as function arguments are non computations), and hence we can recursively synthesize the argument expression of the annotated argument type before synthesizing the current function call using pureley-functional synthesis. 
2) In case we cannot synthesize a pure component, the BW-Call Rule (The WP checks in the rule) will fail and the synthesis is transferred to the FW_direction.  

-Framing 
You may have missed our mention of the need for framing discussed early on in Sec :2 (Please see lines 320-329).
You raise a valid argument, aliasing is indeed an issue in user-level code in low-level languages (something which greatly shows up in [25,14]), which will requiring richer logics, however for imperative libraries in OCaml, aliasing is restricted (corroborated in our communications with colleagues at Janestreet), this is also evident from verified imperative libraies in OCaml (e.g. Vocal[https://github.com/ocaml-gospel/vocal]]).

This obviates the need of richer logics, however, we still need to maintain disjointness of Qualifiers to find the 'frame' for a given method call which remains stable.

-Example backward backtrack:



-Choice or per-component conflicting predicate and CDCL-experinece:

Please refer Fig 9, CDCL_CHOICE rule. 
Keeping a single disjunction of {\it n} post-condtions (D_n) may lead to incompleteness since the context in which a  CHOICE rule is called (i.e. \Gamma in CDCL_CHOICE) will be different every time. In order to overcome this, we will need to merge the contexts of each of the disjuncts in D, however, this will lead to n different implication queries to the solver (for n disjuncts in D) under a the big merged Gamma. This becomes particularly costly, to overcome this, we we maintain a per-component formula, this simplifies both the Gamma (only Gamma for paths ending in ci needs merging) we need to make a choice and number of queries to the solver (as #stuck-paths with ci << total number of stuck-paths).


Evaluation:

Query Selection : For some queries, we use the specifications of verified program fragments as queries (like in Tbl, firewall and newsletter), for others we use the standard definitions of correctness (e.g parsers), while we also invent a few meaningful queries (e.g. Queue queries)

Annotation of Libraries : 
We do not write library specifications mannually and import them from other verification works 
from different sources, thus, there is no burden of writing library specs mannually.

Size of solution : 
Figure 10 gives the size of programs in terms of AST nodes. 
These sizes of these programs are comparable to other component based synthesis works like [8,12] (Please refer Fig 8 in [8] and Table 1 in [12])

In terms of # of components, the programs generated ranges from those having 2 compoenents to those with 6 compoenents, e.g. Following is the solution generated for Query: 

\(n : newsletter, u : user)
  _ <- confirmS (n, u)
_ <- subscribe (n, u)
z <- read (n, u)
_ <- confirmU (n, u)
_ <- unsubscribe (n, u)
_ <-remove (n, u)
return z



Other-metrics in queries and solution:
We are sharing a table with these information which we could not earlier due to space limitations. 
In the revised version we will certainly  include these and other metrics asked by the reviwer
The timeout was 10 mins, please see  Fig 10.

Related Work:
Suslik and Cyprus: We indeed discuss that the synthesis with libraries in these systems will be analogues to FW-alone without CDCL (Please see line 1356) 


[5,8,11] : Athough 8 allows effectful functions, however effects information is not used in synthesis procedure as used recently in 12 or as we do in Cobalt.


R2 : 


